Investigating the Temporal Evolution of Gamma-Ray Burst Central Engine Parameters Based on Numerical Simulations

A hyperaccreting stellar-mass black hole (BH) has been proposed as the candidate central engine of gamma-ray bursts (GRBs). Comparing the predictions from the central engine models with the temporal behavior of GRBs is of great interest. In this paper, using the open-source GRMHD HARM-COOL code, we evolve several 2D magnetized hyperaccreting BH models with realistic equation of state in a fixed curved space-time background. We extend the code to include the calculation of neutrino annihilation power. We then study the time evolution of BH central engine parameters, i.e., the neutrino annihilation power, the Blandford-Znajke (BZ) power, and the initial magnetization $\sigma_0$. We find that the neutrino power is generally consistent with previous analytical results. Usually, the neutrino annihilation process tends to launch a thermal ``fireball'', while the BZ jet is Poynting-flux-dominated. Our results, especially the evolution characteristics of $\sigma_0$ may help to understand the complex GRB spectral behavior.

==> manifest.txt <==
% Copyright 2007-2025 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



